Phoenix: Towards Persistently Secure, Recoverable, and NVM Friendly Tree of Counters

Emerging Non-Volatile Memories (NVMs) bring a unique challenge to the security community, namely persistent security. As NVM-based memories are expected to restore their data after recovery, the security metadata must be recovered as well. However, persisting all affected security metadata on each memory write would significantly degrade performance and exacerbate the write endurance problem. Moreover, recovery time can increase significantly (up to hours for practical memory sizes) when security metadata are not updated strictly. Counter trees are used in state-of-the-art commercial secure processors, e.g., Intel's Safe Guard Extension (SGX). Counter trees have a unique challenge due to the inability to recover the whole tree from leaves. Thus, to ensure recoverability, all updates to the tree must be persisted, which can be tens of additional writes on each write. The state-of-art scheme, Anubis, enables recoverability but incurs an additional write per cache eviction, i.e., reduces lifetime to approximately half. Additionally, Anubis degrades performance significantly in many cases. In this paper, we propose Phoenix, a practical novel scheme which relies on elegantly reproducing the cache content before a crash, however with minimal overheads. Our evaluation results show that Phoenix reduces persisting security metadata overhead writes from 87\% extra writes (for Anubis) to less than write-back compared to an encrypted system without recovery, thus improving the NVM lifetime by 2x. Overall Phoenix performance is better than the baseline, unlike Anubis which adds 7.9\% (max of 35\%) performance overhead.

==> figures/recovery.dat <==
#Cache Size	Nephthys plus	Nephthys
64	0.00031		0.0003101	0.0016384
128	0.00062		0.0006202	0.0032768
256	0.00124		0.0012405	0.0065536
512	0.002481	0.002481	0.0131072
1024	0.004962	0.004962	0.0262144
2048	0.009924	0.009924	0.0524288
4096	0.019848	0.019848	0.1048576


